North-south asymmetry in solar activity: predicting the amplitude of the next solar cycle

Using Greenwich and SOON sunspot group data during the period 1874 -- 2005, we find that the sums of the areas of the sunspot groups in $0^\circ$ -- $10^\circ$ latitude-interval of the Sun's northern hemisphere and in the time-interval, minus 1.35 year to plus 2.15 year from the time of the preceding minimum--and in the same latitude interval of the southern hemisphere but plus 1.0 year to plus 1.75 year from the time of the maximum--of a sunspot cycle are well correlating with the amplitude (maximum of the smoothed monthly sunspot number) of its immediate following cycle. Using this relationship it is possible to predict the amplitude of a sunspot cycle by about 9 -- 13 years in advance. We predicted $74 \pm 10$ for the amplitude of the upcoming cycle~24. Variations in solar meridional flows during solar cycles and 9 -- 16 year variations in solar equatorial rotation may be responsible for the aforementioned relationship.

==> readme.txt <==
 The files for J. Javaraiah's manuscript  are as follows:

	javaraiah_msrv2.tex       latex file
	javaraiah_f1.eps       eps file of Fig. 1
	javaraiah_f2.eps       eps file of Fig. 2
	readme.txt               this file

 The MNRS style file is used. 	


